Nondemolition filtering of an embedded cluster-state scar under continuous local monitoring

Identifying a low-entanglement eigenstate inside a many-body spectrum and preserving it during measurement are distinct tasks. We construct an explicit local ring Hamiltonian with an exact cluster-state eigenvector and study continuous monitoring of its stabilizer defects. For arbitrary mixed inputs, the conditional cluster fidelity is the initial target weight divided by the no-observed-click probability. A positive defect-operator gap gives finite-time bounds that hold for noncommuting Hamiltonian dynamics, nonnormal effective generators and imperfect detection. At fixed total monitoring rate, the guaranteed exponent falls inversely with system size; high conditional fidelity does not remove the preparation cost set by the initial overlap. Exact diagonalization up to eleven qubits gives finite-size evidence for a cluster-state outlier in a chaotic spectral background. Independent matrix and trajectory calculations verify the dynamics and a conservative coherent-error bound. This construction specializes established scar embedding and nondemolition verification frameworks, with explicit measurement assumptions, finite-time guarantees and resource limitations.

==> README.txt <==
作者及工作单位修订版

入口文件：manuscript/main.tex
编译器：pdfLaTeX；参考文献程序：BibTeX。

解压后，在 manuscript 文件夹中依次执行：
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex
如有交叉引用更新提示，再执行一次 pdflatex main.tex。
在 Overleaf 中可上传整个压缩包，将 manuscript/main.tex 设为主文档。

作者顺序：
1. Ximo Wang（王熙墨），单位 1、2
2. Qian Zhao（赵茜），单位 3
3. Xiayu Sun（孙夏宇），单位 1、2
4. Qiwei Han（韩祁炜），单位 1、2
5. Yuhang Wang（王宇航），单位 4
6. Chunxiao Du，单位 5
7. Wenxiu Li，单位 6
8. Hao Zhang（张浩），单位 7
9. Rui Li（李睿），单位 8，通讯作者
通讯邮箱：rli.work@buaa.edu.cn

使用 Springer Nature 的 sn-jnl 类排版作者与单位，沿用原稿 naturemag 参考文献样式。
已合并所需宏定义到 main.tex，不再依赖原 preamble.tex。
修复重复 documentclass、单位 8 的多余字符、摘要位置及模板宏包冲突。
摘要文字和 Introduction 之后的正文源代码保持不变，参考文献数据和图片保持不变。
已通过 pdfLaTeX + BibTeX 完整编译，无未定义引用或交叉引用。
本包包含主文稿及其编译依赖，不含补充材料；原始文件未覆盖。

